A Finite Axiomatisation of Finite-State Automata Using String Diagrams

We develop a fully diagrammatic approach to finite-state automata, based on reinterpreting their usual state-transition graphical representation as a two-dimensional syntax of string diagrams. In this setting, we are able to provide a complete equational theory for language equivalence, with two notable features. First, the proposed axiomatisation is finite. Second, the Kleene star is a derived concept, as it can be decomposed into more primitive algebraic blocks.

==> tikz/accept.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [->] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/alphabet.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-1.5, 0) {};
		\node [style=none] (16) at (1.5, 0) {};
		\node [style=reg] (17) at (0, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (17);
		\draw (17) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/co-delete.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (1, 0) {};
		\node [style=black] (10) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/co-order.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.25, 0) {};
		\node [style=none] (2) at (0, 0) {};
		\node [style=none] (3) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
		\draw [->] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/copy-init-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, -0.5) {};
		\node [style=none] (1) at (0.5, -0.5) {};
		\node [style=none] (2) at (-0.75, 0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [>-] (0.center) to (1.center);
		\draw [>-] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coregb-reg.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.25, 0) {};
		\node [style=reg] (1) at (0.75, 0) {};
		\node [style=coregb] (2) at (-0.75, 0) {};
		\node [style=none] (3) at (-2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
		\draw (2) to (1);
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/delete.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.75, 0) {};
		\node [style=black] (10) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/e-delete.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (2) at (1, 0) {$e$};
		\node [style=none] (5) at (-0.25, 0) {};
		\node [style=black] (10) at (2.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (2);
		\draw (2) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=none] (1) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/inductive-lr-trace.tikz <==
\begin{tikzpicture}
\end{tikzpicture}


==> tikz/init.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [>-] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-0-copy-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (64) at (-0.75, 0.5) {};
		\node [style=none] (70) at (0.5, 0.5) {};
		\node [style=rn] (71) at (-0.75, -0.5) {};
		\node [style=none] (72) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (64) to (70.center);
		\draw [red] (71) to (72.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-0-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (64) at (-0.75, 0) {};
		\node [style=rn] (70) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (64) to (70);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (37) at (0.75, 0) {};
		\node [style=none] (44) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (44.center) to (37);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-1-copy-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wrn] (64) at (-0.75, 0.5) {};
		\node [style=none] (70) at (0.5, 0.5) {};
		\node [style=wrn] (71) at (-0.75, -0.5) {};
		\node [style=none] (72) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (64) to (70.center);
		\draw [red] (71) to (72.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-1-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wrn] (64) at (-0.75, 0) {};
		\node [style=rn] (70) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (64) to (70);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wrn] (37) at (0.75, 0) {};
		\node [style=none] (44) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (44.center) to (37);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-atom-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wrn] (64) at (-0.75, 0) {};
		\node [style=rn] (70) at (0.5, 0) {};
		\node [style=none] (75) at (-0.75, 0.75) {${\color{red} a}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (64) to (70);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (37) at (0.75, 0) {};
		\node [style=none] (44) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (44.center) to (37);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-product-delete-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (63) at (-1, 0.5) {};
		\node [style=rn] (65) at (-1, -0.5) {};
		\node [style=none] (67) at (-2.25, 0.5) {};
		\node [style=none] (68) at (-2.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (63) to (67.center);
		\draw [red] (65) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-star-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (37) at (0.75, 0) {};
		\node [style=wrn] (47) at (-0.5, 0) {};
		\node [style=none] (49) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (49.center) to (47);
		\draw [red] (47) to (37);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-star.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=wrn] (37) at (0.75, 0) {};
		\node [style=none] (44) at (2, 0) {};
		\node [style=none] (45) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (44.center) to (37);
		\draw [red] (45.center) to (37);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-sum-delete-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (63) at (-1, 0.5) {};
		\node [style=rn] (65) at (-1, -0.5) {};
		\node [style=none] (67) at (-2.25, 0.5) {};
		\node [style=none] (68) at (-2.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (63) to (67.center);
		\draw [red] (65) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/ka-wire.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (1.25, 0) {};
		\node [style=none] (4) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (4.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/left-adj-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=coregb] (1) at (0, 0) {};
		\node [style=none] (2) at (-1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/left-adj-white.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=reg] (1) at (0, 0) {};
		\node [style=none] (2) at (-1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lr-atom-generate.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=reg] (2) at (1, 0) {$a$};
		\node [style=black] (5) at (-0.25, 0) {};
		\node [style=none] (10) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (2);
		\draw (2) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/reg-coregb.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.25, 0) {};
		\node [style=coregb] (1) at (0.75, 0) {};
		\node [style=reg] (2) at (-0.75, 0) {};
		\node [style=none] (3) at (-2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
		\draw (2) to (1);
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/regbw.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=regbw] (1) at (0, 0) {};
		\node [style=none] (2) at (-1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/regexp-delete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rcoreg] (4) at (-1.25, 0) {${\color{red} e}$};
		\node [style=rn] (5) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [red] (4) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/regexps-horizontal.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0) {};
		\node [style=reg] (1) at (-0.75, 0) {$e$};
		\node [style=reg] (2) at (1, 0) {$e'$};
		\node [style=none] (3) at (2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/regwb.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=regwb] (1) at (0, 0) {};
		\node [style=none] (2) at (-1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/right-adj-white.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.25, 0) {};
		\node [style=coreg] (1) at (0, 0) {};
		\node [style=none] (2) at (-1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

